The New Generation Atlas of Quasar Spectral Energy Distributions from Radio to X-rays

We have produced the next generation of quasar spectral energy distributions (SEDs), essentially updating the work of Elvis et al. (1994) by using high-quality data obtained with several space and ground-based telescopes, including NASA's Great Observatories. We present an atlas of SEDs of 85 optically bright, non-blazar quasars over the electromagnetic spectrum from radio to X-rays. The heterogeneous sample includes 27 radio-quiet and 58 radio-loud quasars. Most objects have quasi-simultaneous ultraviolet-optical spectroscopic data, supplemented with some far-ultraviolet spectra, and more than half also have Spitzer mid-infrared IRS spectra. The X-ray spectral parameters are collected from the literature where available. The radio, far-infrared, and near-infrared photometric data are also obtained from either the literature or new observations. We construct composite spectral energy distributions for radio-loud and radio-quiet objects and compare these to those of Elvis et al., finding that ours have similar overall shapes, but our improved spectral resolution reveals more detailed features, especially in the mid and near-infrared.

==> rlmsedMR.txt <==
Title: The Next Generation Atlas of Quasar Spectral Energy
       Distributions from Radio to X-rays
Authors: Zhaohui Shang, Michael S. Brotherton, Beverley J. Wills,
         D. Wills, Sabrina L. Cales, Daniel A. Dale, Richard F. Green,
         Jessie C. Runnoe, Rodrigo S. Nemmen, Sarah C. Gallagher,
         Rajib Ganguly, Dean C. Hines, Benjamin J. Kelly, Gerard A. Kriss,
         Jun Li, Baitian Tang, Yanxia Xie
Table: Median SED for Radio-loud Quasars
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label      Explanations
--------------------------------------------------------------------------------
   1-  8 F8.4   [Hz]    LogFreq    Log of the frequency
   9- 19 F11.5  ---     LogFlux    Log of nuFnu (arbitrary units)
  20- 23 I4     ---     Nobj       Number of objects
  24- 31 F8.3   ---     Sigma      Standard Deviation
--------------------------------------------------------------------------------
--------------------------------------------------------------------------------
  8.0867   -2.60028  57   0.601
  8.4600   -2.47227  51   0.570
  8.8333   -2.26884  54   0.496
  9.3650   -2.18200  58   0.529
  9.9125   -1.88982  58   0.562
 10.3175   -1.50400  27   0.623
 12.4700   -1.28856  20   0.851
 12.7500   -0.51636  19   0.313
 13.0740   -0.07776  12   0.264
 13.1020   -0.03473  12   0.257
 13.1300   -0.00683  15   0.243
 13.1580    0.01104  17   0.239
 13.1860    0.02216  17   0.237
 13.2140    0.04051  20   0.257
 13.2420    0.04054  18   0.250
 13.2700    0.03508  18   0.255
 13.2980    0.00089  18   0.250
 13.3260   -0.03370  18   0.252
 13.3540   -0.05202  18   0.254
 13.3820   -0.02378  20   0.233
 13.4100   -0.02013  19   0.234
 13.4380   -0.00768  19   0.234
 13.4660   -0.02345  19   0.239
 13.4940   -0.05879  19   0.243
 13.5220   -0.12751  19   0.247
 13.5500   -0.16979  19   0.244
 13.5780   -0.16054  19   0.240
 13.6060   -0.13991  19   0.231
 13.6340   -0.13035  19   0.235
 13.6620   -0.08016  19   0.225
 13.6900   -0.08374  19   0.219
 13.7180   -0.08580  19   0.210
 13.7460   -0.06906  19   0.211
 13.7740   -0.05473  19   0.203
 13.8020   -0.02763  19   0.198
 13.8300    0.00632  18   0.204
 13.8580    0.06335  12   0.218
 13.8860    0.07181  11   0.217
 14.2425   -0.18348  16   0.157
 14.3275   -0.25047  20   0.160
 14.4125   -0.24780  32   0.148
 14.4975   -0.23840  43   0.253
 14.6124   -0.09827  10   0.170
 14.6171   -0.10066  11   0.159
 14.6218   -0.07737  12   0.147
 14.6265   -0.05311  16   0.153
 14.6312   -0.09128  16   0.132
 14.6359   -0.03948  22   0.161
 14.6406   -0.05505  26   0.120
 14.6453   -0.00647  27   0.117
 14.6500    0.10512  27   0.132
 14.6547    0.27224  28   0.146
 14.6594    0.55478  28   0.203
 14.6641    0.31175  29   0.145
 14.6688    0.08928  27   0.108
 14.6735    0.00221  27   0.102
 14.6782   -0.03291  28   0.098
 14.6829   -0.03928  28   0.086
 14.6876   -0.04822  28   0.083
 14.6923   -0.04997  28   0.088
 14.6970   -0.04628  27   0.077
 14.7017   -0.03821  27   0.078
 14.7064   -0.02533  27   0.076
 14.7111   -0.03598  28   0.071
 14.7158   -0.04257  30   0.073
 14.7205   -0.05040  31   0.073
 14.7252   -0.04885  33   0.076
 14.7299   -0.05353  32   0.073
 14.7346   -0.05230  33   0.066
 14.7393   -0.05150  37   0.089
 14.7440   -0.05997  36   0.079
 14.7487   -0.03872  40   0.069
 14.7534   -0.01771  39   0.074
 14.7581   -0.01730  41   0.057
 14.7628   -0.00320  45   0.068
 14.7675   -0.02099  45   0.079
 14.7722   -0.00541  45   0.049
 14.7769    0.17278  46   0.098
 14.7816    0.11579  46   0.073
 14.7863    0.12481  46   0.050
 14.7910    0.18739  46   0.065
 14.7957    0.06305  46   0.046
 14.8004    0.01285  48   0.036
 14.8051    0.01884  48   0.037
 14.8098    0.01178  48   0.029
 14.8145    0.01405  48   0.031
 14.8192    0.01512  48   0.029
 14.8239    0.01566  49   0.027
 14.8286    0.00883  50   0.035
 14.8333    0.02999  50   0.032
 14.8380    0.09971  51   0.049
 14.8427    0.03985  51   0.021
 14.8474    0.01098  51   0.013
 14.8521    0.00199  51   0.004
 14.8568    0.00756  52   0.014
 14.8615    0.03020  52   0.031
 14.8662    0.04421  53   0.034
 14.8709    0.02366  54   0.046
 14.8756    0.04206  54   0.043
 14.8803    0.06076  55   0.048
 14.8850    0.07186  55   0.053
 14.8897    0.10736  55   0.059
 14.8944    0.08130  55   0.058
 14.8991    0.08853  55   0.060
 14.9038    0.12601  55   0.069
 14.9085    0.11474  55   0.066
 14.9132    0.11477  55   0.068
 14.9179    0.12134  55   0.071
 14.9226    0.12393  55   0.076
 14.9273    0.12781  56   0.076
 14.9320    0.14200  56   0.078
 14.9367    0.14808  56   0.080
 14.9414    0.17433  56   0.083
 14.9461    0.15415  56   0.081
 14.9508    0.15977  56   0.080
 14.9555    0.16578  56   0.081
 14.9602    0.16314  56   0.086
 14.9649    0.16757  56   0.087
 14.9696    0.18502  56   0.089
 14.9743    0.18620  56   0.092
 14.9790    0.18638  56   0.090
 14.9837    0.17643  56   0.091
 14.9884    0.16130  56   0.088
 14.9931    0.16162  57   0.088
 14.9978    0.16836  58   0.090
 15.0025    0.18522  58   0.089
 15.0072    0.19509  58   0.090
 15.0119    0.19158  58   0.089
 15.0166    0.20622  58   0.087
 15.0213    0.25232  58   0.093
 15.0260    0.32265  58   0.106
 15.0307    0.39721  58   0.119
 15.0354    0.28379  58   0.103
 15.0401    0.23786  58   0.094
 15.0448    0.20721  58   0.091
 15.0495    0.19733  58   0.090
 15.0542    0.19216  58   0.087
 15.0589    0.21482  58   0.088
 15.0636    0.21036  58   0.090
 15.0683    0.21852  58   0.087
 15.0730    0.22935  58   0.088
 15.0777    0.22904  58   0.086
 15.0824    0.23742  58   0.089
 15.0871    0.23064  58   0.088
 15.0918    0.22938  58   0.089
 15.0965    0.21842  58   0.086
 15.1012    0.21772  58   0.087
 15.1059    0.22342  58   0.090
 15.1106    0.23028  58   0.087
 15.1153    0.20768  58   0.091
 15.1200    0.19455  58   0.093
 15.1247    0.18620  58   0.093
 15.1294    0.17765  58   0.091
 15.1341    0.17300  58   0.095
 15.1388    0.17923  58   0.095
 15.1435    0.18106  58   0.095
 15.1482    0.18324  58   0.095
 15.1529    0.18500  58   0.102
 15.1576    0.20148  58   0.106
 15.1623    0.19695  58   0.105
 15.1670    0.19151  58   0.104
 15.1717    0.19669  58   0.104
 15.1764    0.19989  58   0.106
 15.1811    0.20125  58   0.108
 15.1858    0.21006  58   0.105
 15.1905    0.26706  58   0.101
 15.1952    0.36084  58   0.112
 15.1999    0.34097  58   0.111
 15.2046    0.27969  58   0.110
 15.2093    0.25693  58   0.113
 15.2140    0.24453  58   0.112
 15.2187    0.24728  58   0.111
 15.2234    0.25137  58   0.115
 15.2281    0.24300  58   0.114
 15.2328    0.25677  58   0.116
 15.2375    0.25494  58   0.116
 15.2422    0.24177  58   0.120
 15.2469    0.25371  58   0.119
 15.2516    0.28397  58   0.119
 15.2563    0.33633  58   0.116
 15.2610    0.35498  58   0.120
 15.2657    0.34644  58   0.120
 15.2704    0.33368  58   0.116
 15.2751    0.37105  58   0.123
 15.2798    0.46097  58   0.145
 15.2845    0.64443  58   0.185
 15.2892    0.62534  58   0.199
 15.2939    0.44603  58   0.148
 15.2986    0.34569  58   0.131
 15.3033    0.31726  58   0.130
 15.3080    0.28819  58   0.128
 15.3127    0.25506  58   0.129
 15.3174    0.25269  58   0.132
 15.3221    0.27645  58   0.131
 15.3268    0.31989  58   0.127
 15.3315    0.37115  58   0.134
 15.3362    0.31783  58   0.135
 15.3409    0.28949  58   0.135
 15.3456    0.27722  58   0.135
 15.3503    0.28770  58   0.135
 15.3550    0.29409  58   0.129
 15.3597    0.32007  58   0.133
 15.3644    0.31746  58   0.134
 15.3691    0.31186  58   0.131
 15.3738    0.36887  58   0.130
 15.3785    0.43857  58   0.136
 15.3832    0.58239  58   0.157
 15.3879    0.67982  57   0.169
 15.3926    0.89991  57   0.214
 15.3973    0.64876  56   0.184
 15.4020    0.45648  56   0.159
 15.4067    0.35848  56   0.148
 15.4114    0.28589  54   0.148
 15.4161    0.25919  53   0.150
 15.4208    0.26132  50   0.148
 15.4255    0.25453  47   0.157
 15.4302    0.23640  46   0.159
 15.4349    0.23284  45   0.155
 15.4396    0.24498  45   0.157
 15.4443    0.26259  44   0.160
 15.4490    0.28043  42   0.161
 15.4537    0.30132  42   0.146
 15.4584    0.35202  41   0.156
 15.4631    0.44309  40   0.196
 15.4678    0.36536  40   0.186
 15.4725    0.27250  38   0.197
 15.4772    0.26302  36   0.188
 15.4819    0.29111  35   0.186
 15.4866    0.28414  34   0.175
 15.4913    0.25990  32   0.194
 15.4960    0.23512  29   0.179
 15.5007    0.20604  26   0.203
 15.5054    0.24534  25   0.225
 15.5101    0.18512  23   0.245
 15.5148    0.23426  18   0.239
 15.5195    0.18650  16   0.223
 15.5242    0.18588  16   0.247
 15.5289    0.16482  15   0.223
 15.5336    0.16135  15   0.253
 15.5383    0.17330  14   0.241
 15.5430    0.15730  13   0.213
 15.5477    0.19653  12   0.230
 16.6408   -0.55080  27   0.559
 17.0025   -0.61027  33   0.433
 17.3642   -0.69697  46   0.517
 17.7258   -0.63492  48   0.490
 18.0875   -0.56260  42   0.522
 18.4492   -0.47035  21   0.614


==> rqmsedMR.txt <==
Title: The Next Generation Atlas of Quasar Spectral Energy 
       Distributions from Radio to X-rays
Authors: Zhaohui Shang, Michael S. Brotherton, Beverley J. Wills,
         D. Wills, Sabrina L. Cales, Daniel A. Dale, Richard F.  Green,
         Jessie C. Runnoe, Rodrigo S. Nemmen, Sarah C. Gallagher,
         Rajib Ganguly, Dean C. Hines, Benjamin J. Kelly, Gerard A. Kriss,
         Jun Li, Baitian Tang, Yanxia Xie
Table: Median SED for Radio-quiet Quasars
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label      Explanations
--------------------------------------------------------------------------------
   1-  8 F8.4   [Hz]    LogFreq    Log of the frequency
   9- 19 F11.5  ---     LogFlux    Log of nuFnu (arbitrary units)
  20- 23 I4     ---     Nobj       Number of objects
  24- 31 F8.3   ---     Sigma      Standard Deviation
--------------------------------------------------------------------------------
--------------------------------------------------------------------------------
  9.3200   -5.27130  10   0.223
  9.8300   -5.67468  25   0.571
 12.4125   -1.12486  27   0.927
 12.6775   -0.44957  27   0.498
 12.9253   -0.29438   8   0.330
 12.9560   -0.16953  20   0.317
 12.9867   -0.19885  24   0.327
 13.0173   -0.18582  25   0.334
 13.0480   -0.16006  26   0.335
 13.0787   -0.14026  26   0.319
 13.1093   -0.14879  27   0.316
 13.1400   -0.15013  27   0.301
 13.1707   -0.11430  27   0.289
 13.2013   -0.08960  27   0.279
 13.2320   -0.06341  27   0.269
 13.2627   -0.06598  27   0.265
 13.2933   -0.08422  27   0.256
 13.3240   -0.10077  27   0.251
 13.3547   -0.10860  27   0.240
 13.3853   -0.07844  27   0.231
 13.4160   -0.05521  27   0.218
 13.4467   -0.08165  27   0.208
 13.4773   -0.09332  27   0.200
 13.5080   -0.10673  27   0.197
 13.5387   -0.09218  27   0.203
 13.5693   -0.10207  27   0.202
 13.6000   -0.09939  27   0.204
 13.6307   -0.10784  27   0.194
 13.6613   -0.09365  27   0.192
 13.6920   -0.08868  27   0.193
 13.7227   -0.08408  27   0.191
 13.7533   -0.08292  27   0.201
 13.7840   -0.07555  27   0.188
 13.8147   -0.03046  20   0.197
 14.2067   -0.10438  24   0.169
 14.3200   -0.32485  27   0.198
 14.4333   -0.32465  27   0.216
 14.5525   -0.04782   8   0.140
 14.5575   -0.07510   9   0.099
 14.5625   -0.06375   9   0.090
 14.5675   -0.03632  12   0.101
 14.5725   -0.00183  13   0.089
 14.5775   -0.04934  16   0.070
 14.5825   -0.03011  16   0.070
 14.5875   -0.02936  16   0.074
 14.5925   -0.05769  18   0.084
 14.5975   -0.04737  18   0.084
 14.6025   -0.04936  18   0.071
 14.6075   -0.05215  18   0.077
 14.6125   -0.04912  19   0.076
 14.6175   -0.05935  19   0.075
 14.6225   -0.05273  19   0.078
 14.6275   -0.03774  23   0.070
 14.6325   -0.06648  25   0.070
 14.6375   -0.07186  25   0.071
 14.6425   -0.05871  25   0.066
 14.6475   -0.02770  25   0.070
 14.6525    0.04681  26   0.074
 14.6575    0.43324  27   0.083
 14.6625    0.37648  27   0.113
 14.6675    0.03473  27   0.064
 14.6725   -0.02601  27   0.057
 14.6775   -0.03678  27   0.057
 14.6825   -0.05749  27   0.053
 14.6875   -0.06655  27   0.057
 14.6925   -0.06346  27   0.063
 14.6975   -0.06965  27   0.055
 14.7025   -0.05828  27   0.055
 14.7075   -0.02156  27   0.056
 14.7125   -0.06143  27   0.063
 14.7175   -0.07336  27   0.059
 14.7225   -0.07073  27   0.055
 14.7275   -0.07408  27   0.053
 14.7325   -0.06809  27   0.045
 14.7375   -0.06507  27   0.045
 14.7425   -0.06952  27   0.040
 14.7475   -0.03984  27   0.036
 14.7525   -0.00209  27   0.034
 14.7575   -0.00442  27   0.030
 14.7625    0.00036  27   0.028
 14.7675   -0.04165  27   0.029
 14.7725   -0.02348  27   0.027
 14.7775    0.08221  27   0.079
 14.7825    0.05160  27   0.056
 14.7875    0.17940  27   0.039
 14.7925    0.17899  27   0.042
 14.7975   -0.00436  27   0.038
 14.8025   -0.00501  27   0.030
 14.8075    0.02903  27   0.029
 14.8125    0.04228  27   0.020
 14.8175    0.05560  27   0.029
 14.8225    0.05131  27   0.027
 14.8275    0.02103  27   0.012
 14.8325    0.03409  27   0.010
 14.8375    0.12445  27   0.025
 14.8425    0.08256  27   0.016
 14.8475    0.02051  27   0.013
 14.8525    0.00430  27   0.005
 14.8575    0.02190  27   0.009
 14.8625    0.07021  27   0.024
 14.8675    0.04796  27   0.014
 14.8725    0.02855  27   0.013
 14.8775    0.06073  27   0.023
 14.8825    0.06140  27   0.022
 14.8875    0.10636  27   0.031
 14.8925    0.09768  27   0.031
 14.8975    0.09429  27   0.034
 14.9025    0.12272  27   0.034
 14.9075    0.13381  27   0.044
 14.9125    0.13940  27   0.042
 14.9175    0.15549  27   0.044
 14.9225    0.15381  27   0.046
 14.9275    0.14814  27   0.049
 14.9325    0.17143  27   0.049
 14.9375    0.17358  27   0.052
 14.9425    0.20236  27   0.057
 14.9475    0.17872  27   0.054
 14.9525    0.19565  27   0.057
 14.9575    0.19162  27   0.058
 14.9625    0.19740  27   0.060
 14.9675    0.20528  27   0.063
 14.9725    0.20510  27   0.066
 14.9775    0.20996  27   0.065
 14.9825    0.20118  27   0.066
 14.9875    0.17780  27   0.071
 14.9925    0.18043  27   0.076
 14.9975    0.18732  27   0.083
 15.0025    0.22592  27   0.082
 15.0075    0.24005  27   0.091
 15.0125    0.22802  27   0.084
 15.0175    0.23739  27   0.080
 15.0225    0.26425  27   0.084
 15.0275    0.35460  27   0.103
 15.0325    0.35522  27   0.112
 15.0375    0.25805  27   0.087
 15.0425    0.23143  27   0.090
 15.0475    0.22128  27   0.097
 15.0525    0.21674  27   0.096
 15.0575    0.23297  27   0.098
 15.0625    0.23911  27   0.098
 15.0675    0.24108  27   0.095
 15.0725    0.24398  27   0.098
 15.0775    0.25588  27   0.093
 15.0825    0.25429  27   0.093
 15.0875    0.24131  27   0.095
 15.0925    0.25190  27   0.097
 15.0975    0.23776  27   0.098
 15.1025    0.23276  27   0.101
 15.1075    0.24260  27   0.103
 15.1125    0.23016  27   0.106
 15.1175    0.22577  27   0.110
 15.1225    0.20511  27   0.112
 15.1275    0.19924  27   0.114
 15.1325    0.19482  27   0.116
 15.1375    0.20099  27   0.120
 15.1425    0.21017  27   0.122
 15.1475    0.22219  27   0.126
 15.1525    0.23380  27   0.125
 15.1575    0.24646  27   0.128
 15.1625    0.25189  27   0.129
 15.1675    0.23302  27   0.127
 15.1725    0.23708  27   0.129
 15.1775    0.23996  27   0.136
 15.1825    0.24131  27   0.136
 15.1875    0.27576  27   0.136
 15.1925    0.32808  27   0.121
 15.1975    0.43986  27   0.121
 15.2025    0.34974  27   0.130
 15.2075    0.31426  27   0.141
 15.2125    0.28053  27   0.143
 15.2175    0.28880  27   0.147
 15.2225    0.25697  27   0.149
 15.2275    0.27162  27   0.153
 15.2325    0.29288  27   0.156
 15.2375    0.27814  27   0.157
 15.2425    0.28577  27   0.166
 15.2475    0.26921  27   0.169
 15.2525    0.28914  27   0.158
 15.2575    0.33796  27   0.150
 15.2625    0.36512  27   0.149
 15.2675    0.33644  27   0.159
 15.2725    0.31062  27   0.169
 15.2775    0.33864  27   0.170
 15.2825    0.45125  27   0.180
 15.2875    0.71826  27   0.187
 15.2925    0.54071  27   0.197
 15.2975    0.34396  27   0.185
 15.3025    0.30189  27   0.183
 15.3075    0.30490  27   0.187
 15.3125    0.26751  27   0.193
 15.3175    0.26797  27   0.191
 15.3225    0.29092  27   0.195
 15.3275    0.35040  27   0.187
 15.3325    0.43556  27   0.180
 15.3375    0.30841  27   0.188
 15.3425    0.28586  27   0.194
 15.3475    0.28022  27   0.197
 15.3525    0.29776  27   0.196
 15.3575    0.29483  27   0.198
 15.3625    0.34601  27   0.191
 15.3675    0.28635  27   0.201
 15.3725    0.32016  27   0.202
 15.3775    0.40509  27   0.202
 15.3825    0.56762  27   0.186
 15.3875    0.68298  27   0.188
 15.3925    0.98173  27   0.164
 15.3975    0.65967  27   0.187
 15.4025    0.44093  27   0.210
 15.4075    0.33923  27   0.212
 15.4125    0.26244  27   0.229
 15.4175    0.28760  27   0.233
 15.4225    0.29388  27   0.243
 15.4275    0.31985  27   0.246
 15.4325    0.29530  27   0.246
 15.4375    0.27394  27   0.247
 15.4425    0.31945  27   0.248
 15.4475    0.34183  27   0.240
 15.4525    0.31951  27   0.254
 15.4575    0.37874  26   0.246
 15.4625    0.61765  26   0.226
 15.4675    0.49164  26   0.255
 15.4725    0.40333  23   0.269
 15.4775    0.36185  21   0.253
 15.4825    0.37377  21   0.224
 15.4875    0.39205  21   0.225
 15.4925    0.37156  21   0.259
 15.4975    0.32078  21   0.260
 15.5025    0.36710  21   0.277
 15.5075    0.34691  20   0.276
 15.5125    0.33956  20   0.269
 15.5175    0.30957  20   0.254
 15.5225    0.31028  19   0.277
 15.5275    0.30534  18   0.319
 15.5325    0.29616  18   0.300
 15.5375    0.29677  16   0.314
 15.5425    0.28650  15   0.342
 15.5475    0.30672  13   0.320
 17.0713   -0.51390  23   0.637
 17.4538   -0.78827  23   0.697
 17.8363   -0.97541  23   0.751
 18.2188   -0.96462  16   0.256

